Potential and sky coverage for off-axis fringe tracking in optical long baseline interferometry

The spectacular results provided by the second-generation VLTI instruments GRAVITY and MATISSE on active galactic nuclei (AGN) trigger and justify a strong increase in the sensitivity limit of optical interferometers. A key component of such an upgrade is off-axis fringe tracking. To evaluate its potential and limitations, we describe and analyse its error budget including fringe sensing precision and temporal, angular and chromatic perturbations of the piston. The global tracking error is computed using standard seeing parameters for different sites, seeing conditions and telescope sizes for the current GRAVITY Fringe Tracker (GFT) and a new concept of Hierarchical Fringe Tracker. Then, it is combined with a large catalogue of guide star candidates from Gaia to produce sky coverage maps that give the probability to find a usable off-axis guide star in any part of the observable sky. These maps can be used to set the specifications of the system, check its sensitivity to seeing conditions, and evaluate the feasibility of science programs. We check the availability of guide stars and the tracking accuracy for a large set of 15 799 Quasars to confirm the feasibility of a large program on Broad Line Regions in the K band with the GFT and show how it can be extended to the L, M, and N bands. Another set of 331 well-characterized nearby AGNs shows the high potential of MATISSE for imaging and characterization of the dust torus in the N band under off-axis tracking on both Unit Telescopes and Auxiliary Telescopes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
